On the rise and fall of galactic ionizing output at the end of reionization

Quasar absorption spectra measurements suggest that reionization proceeded rapidly, ended late at $z \sim 5.5$, and was followed by a flat ionizing background evolution. Simulations that reproduce this behavior often rely on a fine tuned galaxy ionizing emissivity, which peaks at $z \sim 6-7$ and drops a factor of $1.5-2.5$ by $z \sim 5$. This is puzzling since the abundance of galaxies is observed to grow monotonically during this period. Explanations for this include effects such as dust obscuration of ionizing photon escape and feedback from photo-heating of the IGM. We explore the possibility that this drop in emissivity is instead an artifact of one or more modeling deficiencies in reionization simulations. These include possibly incorrect assumptions about the ionizing spectrum and/or inaccurate modeling of IGM clumping. Our results suggest that the need for a drop could be alleviated if simulations are underestimating the IGM opacity from massive, star-forming halos. Other potential modeling issues either have a small effect or require a steeper drop when remedied. We construct an illustrative model in which the emissivity is nearly flat at reionization's end, evolving only $\sim 0.05$ dex at $5 < z < 7$. More realistic scenarios, however, require a $\sim 0.1-0.3$ dex drop. We also study the evolution of the Ly$\alpha$ effective optical depth distribution and compare to recent measurements. We find models that feature a hard ionizing spectrum and/or are driven by faint, low-bias sources most easily reproduce the mean transmission and optical depth distribution of the forest simultaneously.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
